Regret-Optimal Federated Transfer Learning for Kernel Regression with Applications in American Option Pricing

We propose an optimal iterative scheme for federated transfer learning, where a central planner has access to datasets ${\cal D}_1,\dots,{\cal D}_N$ for the same learning model $f_{\theta}$. Our objective is to minimize the cumulative deviation of the generated parameters $\{\theta_i(t)\}_{t=0}^T$ across all $T$ iterations from the specialized parameters $\theta^\star_{1},\ldots,\theta^\star_N$ obtained for each dataset, while respecting the loss function for the model $f_{\theta(T)}$ produced by the algorithm upon halting. We only allow for continual communication between each of the specialized models (nodes/agents) and the central planner (server), at each iteration (round). For the case where the model $f_{\theta}$ is a finite-rank kernel regression, we derive explicit updates for the regret-optimal algorithm. By leveraging symmetries within the regret-optimal algorithm, we further develop a nearly regret-optimal heuristic that runs with $\mathcal{O}(Np^2)$ fewer elementary operations, where $p$ is the dimension of the parameter space. Additionally, we investigate the adversarial robustness of the regret-optimal algorithm showing that an adversary which perturbs $q$ training pairs by at-most $\varepsilon>0$, across all training sets, cannot reduce the regret-optimal algorithm's regret by more than $\mathcal{O}(\varepsilon q \bar{N}^{1/2})$, where $\bar{N}$ is the aggregate number of training pairs. To validate our theoretical findings, we conduct numerical experiments in the context of American option pricing, utilizing a randomly generated finite-rank kernel.

==> Tables/training_overview-1-1_short.csv <==
,name,RP,CI
0,LO-1,1.000,$[0.991; 1.009]$
1,LO-2,0.985,$[0.977; 0.994]$
2,LO-3,0.966,$[0.958; 0.973]$
14,MLO,0.823,$[0.813; 0.833]$
13,JO,0.886,$[0.878; 0.894]$
3,JO (datasets 1-7),1.062,$[1.057; 1.067]$
18,RO ($\eta=10$),1.000,$[0.990; 1.010]$
19,\textbf{RO ($\eta=100$)},\textbf{1.090},\textbf{[1.086; 1.095]}

==> Tables/training_overview-1-2_short.csv <==
,name,RP,CI
1,LO-1 (50K tr. samp.),1.194,$[1.192; 1.195]$

==> Tables/training_overview-1.csv <==
,name,RP,CI
0,LO-1,1.000,$[0.991; 1.009]$
1,LO-2,0.985,$[0.977; 0.994]$
2,LO-3,0.966,$[0.958; 0.973]$
3,LO-4,0.975,$[0.966; 0.984]$
4,LO-5,0.966,$[0.957; 0.975]$
5,LO-6,0.979,$[0.971; 0.988]$
6,LO-7,0.978,$[0.971; 0.986]$
7,LO-8,0.721,$[0.711; 0.730]$
8,LO-9,0.720,$[0.711; 0.729]$
9,LO-10,0.706,$[0.696; 0.716]$
10,LO-11,0.725,$[0.715; 0.736]$
11,LO-12,0.707,$[0.697; 0.716]$
12,LO-13,0.718,$[0.708; 0.727]$
14,MLO,0.823,$[0.813; 0.833]$
13,JO,0.886,$[0.878; 0.894]$
3,JO (datasets 1-7),1.062,$[1.057; 1.067]$
2,LO-1 (700 tr. samp.),1.100,$[1.097; 1.104]$
1,LO-1 (50K tr. samp.),1.194,$[1.192; 1.195]$
18,RO ($\eta=10$),1.000,$[0.990; 1.010]$
19,\textbf{RO ($\eta=100$)}, \textbf{1.090},\textbf{[1.086; 1.095]}
20,RO ($\eta=500$),1.050,$[1.043; 1.057]$





